K-Anonymous A/B Testing

A core principle of Privacy by Design (PbD) is minimizing the data that is stored or shared about each individual respondent. PbD principles are mandated by the GDPR (see Article 5c and Article 25), as well as informing aspects of California Privacy Rights Act (CPRA). This paper describes a simple and effective approach that can be used in many a/b testing and similar contexts to help meet these PbD goals. Specifically, the method presented describes an approach to run OLS regression on k-anonymized data. To help illustrate the general utility of this approach, descriptions of two important use cases are offered: 1) calculating partial f-tests as a simple way to both check for a/b test interactions and to test for heterogeneity of treatment effects; and 2) regression adjustment using an approach similar to the popular CUPED method, as a variance reduction method for a/b tests. Using this method has advantages for privacy and compliance, as well as often reducing data storage and processing costs, by storing, sharing, or analyzing only aggregate level rather than individual level data.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.

